Transient Corotating Clumps Around Adolescent Low-Mass Stars From Four Years of TESS

Complex periodic variables (CPVs) are stars that exhibit highly structured and periodic optical light curves. Previous studies have indicated that these stars are typically disk-free pre-main-sequence M dwarfs with rotation periods ranging from 0.2 to 2 days. To advance our understanding of these enigmatic objects, we conducted a blind search using TESS 2-minute data of 65,760 K and M dwarfs with $T$<16 mag and $d$<150 pc. We found 50 high-quality CPVs, and subsequently determined that most are members of stellar associations. Among the new discoveries are the brightest ($T$$\approx$9.5 mag), closest ($d$$\approx$20 pc), and oldest ($\approx$200 Myr) CPVs known. One exceptional object, LP 12-502, exhibited up to eight flux dips per cycle. Some of these dips coexisted with slightly different periods, and the shortest-duration dips precisely matched the expected timescale for transiting small bodies at the corotation radius. Broadly, our search confirms that CPVs are mostly young ($\lesssim$150 Myr) and low-mass ($\lesssim$0.4 $M_\odot$). The flux dips characteristic of the class have lifetimes of $\approx$100 cycles, although stellar flares seem to induce sudden dip collapse once every few months. The most plausible explanation for these phenomena remains corotating concentrations of gas or dust. The gas or dust is probably entrained by the star's magnetic field, and the sharp features could result from a multipolar field topology, a hypothesis supported by correspondences between the light curves of CPVs and of rapidly rotating B stars known to have multipolar magnetic fields.

==> table1_MRT.csv <==
ticid|dr2_source_id|dr3_source_id|angular_distance|magnitude_difference|dr3_ra|dr3_dec|tic8_Tmag|dr3_dist_pc|dr3_bp_rp|dr3_ruwe|period|assoc|age|teff_sedfit|teff_sedfit_perr|teff_sedfit_merr|rstar_sedfit|rstar_sedfit_perr|rstar_sedfit_merr|mass_parsec|mass_parsec_perr|mass_parsec_merr|Rcr_over_Rstar|P2_hr|quality|binarityflag|N_sectors
368129164|1450067137649449728|1450067137649786752|149.06436|0.020329475|202.94303|29.27619|9.29|18.3|2.894|6.95|6.44|ABDMG|149.0|3127|51|42|0.72|0.02|0.03|0.4|0.02|0.06|1.79|2.60|1|011|3
405754448|6056695059045701120|6056695059045701120|0.70579726|0.0013589859|192.13101|-59.74711|9.63|92.6|1.751|6.81|12.92|LCC|15.0|4278|50|59|1.5|0.0|0.04|0.82|0.04|0.04|1.74|134.4|1|011|5
167664935|6104139604209342464|6104139604209342464|0.47866395|-0.005613327|216.37106|-41.22585|10.31|62.5|2.521|5.05|14.05|UCL|16.0|3316|77|72|1.43|0.07|0.06|0.38|0.02|0.06|1.49|10.71|1|011|3
311092148|3274291270411229056|3274291270411229056|0.20437437|-0.013310432|54.1707|3.48822|11.03|26.8|3.032|1.5|7.86|COL|42.0|3071|62|42|0.48|0.02|0.02|0.28|0.02|0.02|2.71|-|1|000|1
402980664|565706429072383232|565706429072383232|0.26197556|-0.009894371|16.73335|80.45946|11.11|21.3|3.042|1.48|18.56|COL|42.0|3090|31|59|0.37|0.02|0.01|0.22|0.01|0.02|5.78|-|1|000|10
50745567|3216729878197029120|3216729878197029120|0.43197533|-0.015455246|82.99117|-3.06045|11.28|38.0|3.217|3.95|6.34|BPMG|24.0|2982|66|44|0.67|0.04|0.03|0.28|0.02|0.02|1.67|28.55|1|011|2
59836633|154779286930692352|154779286930692352|0.19974382|-0.015881538|71.83778|28.14782|11.38|61.9|2.709|1.21|14.96|BPMG|24.0|3243|69|67|0.84|0.04|0.04|0.45|0.05|0.04|2.79|-|1|000|3
425933644|4905813212878537216|4905813212878537216|0.11486479|-0.02006054|3.69944|-60.06353|11.4|43.2|2.823|10.29|11.67|THA|45.0|3136|149|68|0.62|0.06|0.04|0.41|0.04|0.06|3.12|-|1|010|6
142173958|3465944500845668224|3465944500845668224|0.24512145|-0.017651558|180.11428|-34.09376|11.61|70.6|3.09|2.9|11.76|TWA|10.0|3019|51|82|1.14|0.08|0.05|0.26|0.05|0.09|1.47|12.84|1|011|3
146539195|2962794236080240128|2962794236080240128|0.20858347|-0.018500328|77.1139|-21.02905|11.62|48.2|3.37|2.86|6.73|BPMG|24.0|2882|36|64|0.81|0.09|0.03|0.24|0.02|0.02|1.37|7.29|1|011|2
206544316|4909009394396454144|4909009394396454144|0.18607423|-0.009290695|18.41887|-59.65975|11.63|42.8|2.89|1.26|7.73|THA|45.0|3116|57|47|0.57|0.03|0.03|0.35|0.04|0.02|2.43|-|1|000|6
335598085|5857065971210881408|5857065971210881408|0.21772897|-0.022262573|194.89843|-68.13371|11.9|105.5|2.852|2.79|15.85|LCC|15.0|3163|47|58|1.3|0.06|0.04|0.28|0.09|0.07|1.61|17.94|1|011|3
405910546|6061362107917642240|6061362107917642240|0.024858134|-0.018050194|192.75256|-56.72243|12.11|111.9|2.355|1.09|37.99|LCC|15.0|3463|89|75|0.93|0.04|0.05|0.6|0.05|0.05|5.19|-|1|100|4
272248916|6207141200664109184|6207141200664109184|0.54663706|-0.014573097|229.49274|-33.57867|12.15|80.5|2.827|5.5|8.9|UCL|16.0|3188|31|81|0.81|0.04|0.02|0.4|0.04|0.04|1.97|50.7|1|011|3
178155030|5050451154310013056|5050451154310013056|0.10764676|-0.024155617|42.7489|-34.15153|12.17|46.8|2.912|1.29|11.67|THA|45.0|3094|59|35|0.49|0.02|0.02|0.3|0.02|0.02|3.53|-|1|000|4
224283342|6534521406305916928|6534521406305916928|0.1350059|-0.025138855|356.3576|-40.33783|12.29|38.0|3.036|1.27|21.3|COL|42.0|3068|58|49|0.39|0.02|0.02|0.23|0.01|0.03|6.06|-|1|100|3
89026133|6205993722841260032|6205993722841260032|0.18256396|-0.018071175|230.64356|-35.07073|12.31|131.6|2.82|4.0|11.2|UCL|16.0|3176|52|56|1.32|0.06|0.04|0.3|0.02|0.05|1.28|27.83|1|011|3
234295610|6485423779719878016|6485423779719878016|0.036313426|-0.030367851|357.98398|-64.7932|12.51|48.1|3.038|1.13|18.29|THA|45.0|3047|78|30|0.45|0.02|0.02|0.26|0.01|0.02|5.0|-|1|000|3
118449916|3410376454489356416|3410376454489356416|5.19349|0.0921669|68.65273|18.60702|12.54|97.1|3.089|25.18|12.31|TAU|2.0|3022|44|49|1.05|0.1|0.06|0.28|0.03|0.02|1.68|6.71|1|011|4
67897871|6041816502013814400|6041816502013814400|0.18556657|-0.022623062|242.23725|-28.5994|12.55|148.2|3.012|2.55|6.23|USCO|10.0|3096|33|47|1.5|0.0|0.02|0.18|0.01|0.01|0.65|6.72|1|011|2
353730181|144329975098261504|144329975098261504|0.094166756|-0.024335861|67.87684|20.59385|12.65|106.6|2.753|1.23|13.51|TAU|2.0|3221|82|39|0.81|0.02|0.03|0.4|0.05|0.05|2.6|-|1|000|4
201898222|4741424237273655040|4741424237273655040|0.077425554|-0.025445938|40.50932|-53.98747|12.68|42.2|3.211|1.29|10.7|THA|45.0|2971|47|29|0.39|0.02|0.02|0.2|0.02|0.01|3.64|13.62|1|001|5
264767454|5295268619510973056|5295268619511701760|5.757783|0.23228455|117.30223|-57.79299|12.73|123.3|2.929|12.3|10.01|COL(?)|42.0|3096|69|46|1.11|0.05|0.15|0.38|0.02|0.04|1.52|20.62|1|011|13
442571495|6016421494262600960|6016421494262600960|0.3050482|-0.019319534|236.9029|-31.44519|12.75|80.8|3.027|1.64|9.59|UCL|16.0|3066|63|39|0.67|0.03|0.03|0.3|0.03|0.03|2.27|13.82|1|001|3
2234692|181104928193233408|181104928193233408|0.09980374|-0.041758537|79.62957|33.14642|12.8|53.7|3.001|1.2|6.52|COL|42.0|3077|71|38|0.44|0.02|0.02|0.25|0.02|0.01|2.53|59.8|1|001|7
94088626|5368673630700201984|5368673630700201984|0.13183448|-0.02371502|176.59561|-52.64773|12.88|57.6|3.066|1.12|6.6|ARG|45.0|3064|86|41|0.46|0.02|0.02|0.27|0.02|0.02|2.51|-|1|000|2
264599508|3156962079670742528|3156962079670742528|0.14189224|-0.014886856|109.49815|11.30114|12.88|79.7|3.009|1.89|7.9|COL|42.0|3097|59|47|0.6|0.03|0.02|0.35|0.05|0.02|2.34|8.99|1|001|7
363963079|5506029021277336576|5506029021277336576|0.7142551|-0.007816315|110.48004|-49.63465|12.92|83.1|3.089|8.0|7.82|ARG|45.0|3041|58|44|0.67|0.03|0.03|0.35|0.02|0.02|2.11|7.41|1|011|7
193831684|4042180300005971200|4042180300005971200|0.06938789|-0.019690514|270.77212|-34.20913|13.03|51.6|3.233|1.16|31.02|BPMG|24.0|2979|41|63|0.42|0.02|0.02|0.2|0.02|0.01|6.87|-|1|000|3
177309964|5260885172921947008|5260885172922381824|0.081350416|0.0021247864|103.45258|-75.70382|13.1|91.0|2.94|1.15|10.88|CAR|45.0|3128|73|63|0.61|0.04|0.03|0.38|0.03|0.04|2.94|-|1|000|34
425937691|4900780511935295872|4900780511935295872|0.3730608|-0.024510384|5.3664|-63.85252|13.18|43.1|3.768|2.86|4.82|THA|45.0|2780|37|54|0.41|0.02|0.01|0.16|0.02|0.01|1.92|3.22|1|011|5
141146667|860453786736413568|860453786736413568|0.04517887|-0.028464317|166.31223|59.25169|13.28|57.6|3.276|1.23|3.93|FIELD||2972|40|37|0.42|0.02|0.01|||||-|1|000|6
332517282|2330466915715754112|2330466915715754112|0.09050713|-0.0363369|350.87862|-28.12116|13.29|39.0|3.269|1.05|9.67|ABDMG|149.0|2966|58|45|0.28|0.01|0.01|0.21|0.02|0.01|4.84|-|1|000|3
144486786|4809722429257648768|4809722429257648768|0.7477069|0.01900196|84.14765|-36.91416|13.3|77.4|3.051|15.05|6.82|COL|42.0|3084|25|67|0.49|0.04|0.01|0.29|0.01|0.02|2.43|11.49|1|011|4
38820496|4703815338965472768|4703815338965472768|0.1000699|-0.028510094|7.19631|-67.86263|13.3|44.1|3.368|1.08|15.73|THA|45.0|2916|54|51|0.34|0.02|0.02|0.16|0.01|0.01|5.15|-|1|000|5
289840926|6801191424589717888|6801191424589717888|0.18615979|-0.027409554|317.62939|-27.18132|13.31|40.2|3.75|1.16|4.8|BPMG|24.0|2785|54|61|0.36|0.02|0.02|0.14|0.01|0.01|2.08|15.64|1|001|3
404144841|6081328723666902912|6081328723666902912|0.19010091|-0.031205177|195.14447|-51.21821|13.33|77.1|3.187|1.11|10.74|TWA|10.0|3008|46|48|0.53|0.02|0.02|0.24|0.01|0.03|2.91|-|1|000|4
89463560|5314298588812179328|5314298588812179328|0.13090488|-0.024877548|127.07866|-59.59833|13.45|123.9|2.971|1.31|9.43|ARG|45.0|3073|48|59|0.75|0.03|0.03|0.4|0.03|0.05|2.21|7.76|1|001|10
300651846|5275157967723751936|5275157967723751936|0.07665707|-0.027031898|114.36671|-66.75738|13.49|109.2|2.862|1.16|8.26|CAR|45.0|3159|56|84|0.61|0.04|0.03|0.4|0.02|0.03|2.51|-|1|000|31
267953787|149327461604161408|149327461604161408|0.09410512|-0.028572083|66.76645|24.11209|13.49|130.5|3.594|1.2|17.46|TAU|2.0|2833|43|51|1.07|0.04|0.05|0.12|0.01|0.01|1.57|-|1|000|4
68812630|3408524670748967808|3408524670748967808|0.25477773|-0.029494286|74.59452|19.61386|13.6|123.8|3.222|1.63|9.04|TAU|2.0|3000|40|61|0.76|0.03|0.03|0.28|0.02|0.03|1.89|5.28|1|001|3
141306513|5179619856194590080|5179619856194590080|0.07845625|-0.032571793|45.10808|-7.78206|13.65|50.2|3.404|1.08|13.36|THA|45.0|2930|52|44|0.32|0.01|0.01|0.16|0.01|0.01|4.79|-|1|000|2
201789285|4742436853122727040|4742436853122727040|0.1251596|-0.029885292|33.88943|-56.45493|14.03|45.4|3.825|1.19|3.64|THA|45.0|2754|54|58|0.3|0.02|0.02|0.12|0.01|0.01|1.99|-|1|000|5
294328887|5485498390406148736|5485498390406148736|0.14709204|-0.023478508|108.97848|-59.3415|14.23|97.1|3.222|1.05|8.51|CARN|200.0|2998|34|69|0.45|0.02|0.01|0.35|0.02|0.08|3.32|-|1|000|35
312410638|6090854651891034496|6090854651891034496|0.03343989|-0.02676773|210.44269|-50.2603|14.3|136.9|3.12|1.09|28.06|UCL|16.0|3049|51|64|0.58|0.03|0.02|0.25|0.04|0.01|5.11|-|1|000|3
38539720|3244410500033689728|3244410500033689728|0.24145906|-0.021932602|56.10631|-6.24659|14.52|129.4|3.368|1.2|9.16|PERI|120.0|2952|48|32|0.56|0.01|0.02|0.27|0.02|0.03|2.57|-|1|000|1
359892714|5841324542416019712|5841324542416019712|0.23060314|-0.019618988|185.70196|-74.17238|14.53|95.5|4.042|1.07|11.33|EPSC|3.7|2669|47|59|0.56|0.03|0.02|0.13|0.02|0.01|2.34|-|1|000|6
118769116|3411342134934571520|3411342134934571520|0.17092355|-0.02494049|70.22262|20.92957|14.58|119.0|3.599|1.13|8.56|TAU|2.0|2845|44|30|0.55|0.02|0.01|0.18|0.01|0.01|2.18|-|1|000|4
440725886|63661521387693824|63661521387693824|0.04273698|-0.021800995|58.24225|21.424|14.69|135.1|2.964|1.06|3.92|PLE|112.0|3117|74|60|0.45|0.02|0.02|0.35|0.05|0.02|1.98|-|1|000|5
397791443|5239135492911437568|5239135492911437568|0.09914524|-0.028964996|159.53777|-66.54566|15.01|151.1|3.105|1.06|6.95|IC2602|46.0|3023|67|64|0.48|0.02|0.03|0.26|0.03|0.02|2.45|-|1|000|6
160329609|2886233695250041216|2886233695250041216|0.2582205|0.002708435|91.21743|-34.55841|9.65|8.7|3.4|1.18|24.31|ARG|45.0|2913|56|46|0.35|0.02|0.01|0.16|0.01|0.01|6.62|-|0|000|3
148646689|6007250261616703488|6007250261617947776|0.14359626|-0.0025100708|230.87655|-38.35811|12.14|140.4|2.444|1.7|10.63|UCL|16.0|3441|111|116|1.27|0.11|0.06|0.55|0.06|0.1|1.58|13.37|0|001|3
280945693|5234117008292638464|5234117008292638464|0.07594891|-0.023643494|174.06969|-69.46432|12.27|98.2|2.966|1.16|15.27|LCC|15.0|3074|54|44|1.09|0.06|0.04|0.31|0.04|0.03|1.94|-|0|100|5
165184400|5046815924054174848|5046815924054174848|0.058268465|-0.027872086|47.7064|-36.27983|12.37|43.2|3.019|1.24|15.91|THA|45.0|3094|37|69|0.42|0.03|0.02|0.25|0.03|0.01|4.81|-|0|000|4
245834739|3309335218545766784|3309335218545766784|0.114777945|-0.019708633|68.22667|14.40671|12.55|115.4|2.851|1.49|10.47|TAU|2.0|3131|66|36|1.01|0.03|0.05|0.36|0.04|0.04|1.71|9.86|0|001|6
125843782|151499478104075008|151499478104075008|0.13243745|-0.0286932|69.34055|26.8503|13.01|127.7|2.86|1.21|44.17|TAU|2.0|3128|79|41|0.91|0.03|0.06|0.35|0.03|0.04|4.9|-|0|000|4
244161191|2431769083806305152|2431769083806305152|0.16162415|-0.02610588|4.88358|-5.91157|13.17|44.7|3.535|1.28|7.17|COL|42.0|2867|57|36|0.37|0.02|0.01|0.16|0.02|0.01|2.76|8.39|0|001|3
231058925|4719413251435732608|4719413251435732608|0.010211143|-0.025354385|30.77813|-55.76177|13.17|51.2|3.253|1.35|8.87|THA|45.0|2966|50|38|0.39|0.01|0.02|0.2|0.01|0.01|3.28|-|0|000|5
301676454|3795298673460008064|3795298673460008064|0.04425253|-0.027830124|178.52195|0.38769|13.4|70.7|3.071|1.24|9.18|ARG|45.0|3057|46|52|0.45|0.03|0.02|0.27|0.01|0.02|3.19|-|0|000|1
58084670|2034818379464853376|2034818379464853376|0.069777295|-0.0245018|296.42208|32.50346|13.58|140.2|2.825|1.06|11.16|FIELD||3142|79|63|0.77|0.04|0.05|||||-|0|000|6
67745212|3191994547355916288|3191994547355916288|0.09866872|-0.029968262|63.6466|-10.01794|13.63|27.8|3.803|1.11|5.12|COL|42.0|2804|33|62|0.21|0.01|0.01|0.09|0.0|0.0|3.2|-|0|000|2
5714469|3493814268751183744|3493814268751183744|0.22897938|-0.023827553|179.2006|-22.48937|13.73|78.3|3.647|1.12|10.35|UCL|16.0|2825|47|43|0.54|0.02|0.02|0.18|0.01|0.01|2.53|-|0|000|3
259586708|4784133288986121728|4784133288986121728|0.13914804|-0.028427124|72.29423|-51.29601|13.82|95.6|2.93|1.17|22.52|COL|42.0|3128|65|54|0.46|0.02|0.02|0.29|0.02|0.03|5.81|-|0|000|7
435903839|3311867153305660288|3311867153305660288|1.4922081|0.015678406|64.61414|14.97015|11.95|80.7|2.486|17.7|10.82|ABDMG(?)|149.0|3412|93|70|0.74|0.05|0.04|0.51|0.02|0.02|2.66|-|-1|010|6
57830249|3478940625208241920|3478940625208241920|0.022617992|-0.015096664|174.89049|-30.66688|11.96|48.8|3.202|1.34|43.82|TWA|10.0|2956|21|53|0.69|0.02|0.03|0.25|0.02|0.01|5.69|-|-1|000|3
193136669|5467714064704570112|5467714064704570112|0.04062921|-0.043839455|157.1905|-28.51048|13.06|61.1|3.488|1.22|37.64|TWA|10.0|2853|49|42|0.58|0.03|0.03|0.2|0.01|0.02|5.77|-|-1|000|4


==> table1_README.txt <==
Title: Transient Corotating Clumps Around Adolescent Low-Mass Stars From Four Years of TESS

Authors: Luke G. Bouma, Rahul Jayaraman, Saul Rappaport, Luisa M. Rebull, Lynne A. Hillenbrand, Joshua N. Winn, Alexandre David-Uraz, and Gaspar A Bakos.

Contents: Column definitions for table1_MRT.csv

Defintiions are as follows.

ticid: TIC8.2 source identifer
dr2_source_id: Gaia DR2 source identifier (determined from TIC8.2).
dr3_source_id: Gaia DR3 source identifier (determined from dr2_source_id and gaiaedr3.dr2_neighbourhood table at Gaia archive)
angular_distance: Gaia DR2 -> DR3 crossmatch angular distance [arcseconds]
magnitude_difference: Gaia DR2 -> DR3 crossmatch G-band magnitude difference [mag]
dr3_ra: Gaia DR3 right ascension [deg]
dr3_dec: Gaia DR3 declination [deg]
tic8_Tmag: TIC8.2 TESS-band magnitude [mag]
dr3_dist_pc: Geometric Gaia DR3 distance [pc]
dr3_bp_rp: Gaia DR3 G_BP - G_RP color [mag]
dr3_ruwe: Gaia DR3 renormalized unit weight error
period: Adopted source period [hours]
assoc: Adopted source association
age: Adopted age corresponding to source association [Myr]
teff_sedfit: Effective temperature determined from SED fitting analysis [K]
teff_sedfit_perr: +1sigma statistical uncertainty on teff_sedfit [K]
teff_sedfit_merr: -1sigma statistical uncertainty on teff_sedfit [K]
rstar_sedfit: Stellar radius determined from SED fitting analysis [R_sun]
rstar_sedfit_perr: +1sigma statistical uncertainty on rstar_sedfit [R_sun]
rstar_sedfit_merr: -1sigma statistical uncertainty on rstar_sedfit [R_sun]
mass_parsec: Stellar mass determined from PARSECv1.2 model interpolation [M_sun]
mass_parsec_perr: +1sigma statistical uncertainty on mass_parsec [M_sun]
mass_parsec_merr: -1sigma statistical uncertainty on mass_parsec [M_sun]
Rcr_over_Rstar: (GM/Omega^2)^{1/3}, divided by rstar_sedfit
P2_hr: Secondary period present in TESS light curve, if present [hours]
quality: 1=CPV / 0=Candidate CPV / -1=Impostor
binarityflag:  Three-bit binarity flag, defined in end-notes of Table 1 in manuscript
N_sectors: number of of TESS sectors for which any data are expected to be acquired between 2018 July and 2024 Oct


==> table1_short.csv <==
ticid|tic8_Tmag|dr3_dist_pc|dr3_bp_rp|dr3_ruwe|period|assoc|age|teff_sedfit|rstar_sedfit|mass_parsec|Rcr_over_Rstar|P2_hr|quality|binarityflag|N_sectors
368129164|9.29|18.3|2.894|6.95|6.44|ABDMG|149.0|3127|0.72|0.4|1.79|2.60|1|011|3
405754448|9.63|92.6|1.751|6.81|12.92|LCC|15.0|4278|1.5|0.82|1.74|134.4|1|011|5
167664935|10.31|62.5|2.521|5.05|14.05|UCL|16.0|3316|1.43|0.38|1.49|10.71|1|011|3
311092148|11.03|26.8|3.032|1.5|7.86|COL|42.0|3071|0.48|0.28|2.71|-|1|000|1
402980664|11.11|21.3|3.042|1.48|18.56|COL|42.0|3090|0.37|0.22|5.78|-|1|000|10
50745567|11.28|38.0|3.217|3.95|6.34|BPMG|24.0|2982|0.67|0.28|1.67|28.55|1|011|2
59836633|11.38|61.9|2.709|1.21|14.96|BPMG|24.0|3243|0.84|0.45|2.79|-|1|000|3
425933644|11.4|43.2|2.823|10.29|11.67|THA|45.0|3136|0.62|0.41|3.12|-|1|010|6
142173958|11.61|70.6|3.09|2.9|11.76|TWA|10.0|3019|1.14|0.26|1.47|12.84|1|011|3
146539195|11.62|48.2|3.37|2.86|6.73|BPMG|24.0|2882|0.81|0.24|1.37|7.29|1|011|2
206544316|11.63|42.8|2.89|1.26|7.73|THA|45.0|3116|0.57|0.35|2.43|-|1|000|6
335598085|11.9|105.5|2.852|2.79|15.85|LCC|15.0|3163|1.3|0.28|1.61|17.94|1|011|3
405910546|12.11|111.9|2.355|1.09|37.99|LCC|15.0|3463|0.93|0.6|5.19|-|1|100|4
272248916|12.15|80.5|2.827|5.5|8.9|UCL|16.0|3188|0.81|0.4|1.97|50.7|1|011|3
178155030|12.17|46.8|2.912|1.29|11.67|THA|45.0|3094|0.49|0.3|3.53|-|1|000|4
224283342|12.29|38.0|3.036|1.27|21.3|COL|42.0|3068|0.39|0.23|6.06|-|1|100|3
89026133|12.31|131.6|2.82|4.0|11.2|UCL|16.0|3176|1.32|0.3|1.28|27.83|1|011|3
234295610|12.51|48.1|3.038|1.13|18.29|THA|45.0|3047|0.45|0.26|5.0|-|1|000|3
118449916|12.54|97.1|3.089|25.18|12.31|TAU|2.0|3022|1.05|0.28|1.68|6.71|1|011|4
67897871|12.55|148.2|3.012|2.55|6.23|USCO|10.0|3096|1.5|0.18|0.65|6.72|1|011|2
353730181|12.65|106.6|2.753|1.23|13.51|TAU|2.0|3221|0.81|0.4|2.6|-|1|000|4
201898222|12.68|42.2|3.211|1.29|10.7|THA|45.0|2971|0.39|0.2|3.64|13.62|1|001|5
264767454|12.73|123.3|2.929|12.3|10.01|COL(?)|42.0|3096|1.11|0.38|1.52|20.62|1|011|13
442571495|12.75|80.8|3.027|1.64|9.59|UCL|16.0|3066|0.67|0.3|2.27|13.82|1|001|3
2234692|12.8|53.7|3.001|1.2|6.52|COL|42.0|3077|0.44|0.25|2.53|59.8|1|001|7
94088626|12.88|57.6|3.066|1.12|6.6|ARG|45.0|3064|0.46|0.27|2.51|-|1|000|2
264599508|12.88|79.7|3.009|1.89|7.9|COL|42.0|3097|0.6|0.35|2.34|8.99|1|001|7
363963079|12.92|83.1|3.089|8.0|7.82|ARG|45.0|3041|0.67|0.35|2.11|7.41|1|011|7
193831684|13.03|51.6|3.233|1.16|31.02|BPMG|24.0|2979|0.42|0.2|6.87|-|1|000|3
177309964|13.1|91.0|2.94|1.15|10.88|CAR|45.0|3128|0.61|0.38|2.94|-|1|000|34
425937691|13.18|43.1|3.768|2.86|4.82|THA|45.0|2780|0.41|0.16|1.92|3.22|1|011|5
141146667|13.28|57.6|3.276|1.23|3.93|FIELD||2972|0.42|||-|1|000|6
332517282|13.29|39.0|3.269|1.05|9.67|ABDMG|149.0|2966|0.28|0.21|4.84|-|1|000|3
144486786|13.3|77.4|3.051|15.05|6.82|COL|42.0|3084|0.49|0.29|2.43|11.49|1|011|4
38820496|13.3|44.1|3.368|1.08|15.73|THA|45.0|2916|0.34|0.16|5.15|-|1|000|5
289840926|13.31|40.2|3.75|1.16|4.8|BPMG|24.0|2785|0.36|0.14|2.08|15.64|1|001|3
404144841|13.33|77.1|3.187|1.11|10.74|TWA|10.0|3008|0.53|0.24|2.91|-|1|000|4
89463560|13.45|123.9|2.971|1.31|9.43|ARG|45.0|3073|0.75|0.4|2.21|7.76|1|001|10
300651846|13.49|109.2|2.862|1.16|8.26|CAR|45.0|3159|0.61|0.4|2.51|-|1|000|31
267953787|13.49|130.5|3.594|1.2|17.46|TAU|2.0|2833|1.07|0.12|1.57|-|1|000|4
68812630|13.6|123.8|3.222|1.63|9.04|TAU|2.0|3000|0.76|0.28|1.89|5.28|1|001|3
141306513|13.65|50.2|3.404|1.08|13.36|THA|45.0|2930|0.32|0.16|4.79|-|1|000|2
201789285|14.03|45.4|3.825|1.19|3.64|THA|45.0|2754|0.3|0.12|1.99|-|1|000|5
294328887|14.23|97.1|3.222|1.05|8.51|CARN|200.0|2998|0.45|0.35|3.32|-|1|000|35
312410638|14.3|136.9|3.12|1.09|28.06|UCL|16.0|3049|0.58|0.25|5.11|-|1|000|3
38539720|14.52|129.4|3.368|1.2|9.16|PERI|120.0|2952|0.56|0.27|2.57|-|1|000|1
359892714|14.53|95.5|4.042|1.07|11.33|EPSC|3.7|2669|0.56|0.13|2.34|-|1|000|6
118769116|14.58|119.0|3.599|1.13|8.56|TAU|2.0|2845|0.55|0.18|2.18|-|1|000|4
440725886|14.69|135.1|2.964|1.06|3.92|PLE|112.0|3117|0.45|0.35|1.98|-|1|000|5
397791443|15.01|151.1|3.105|1.06|6.95|IC2602|46.0|3023|0.48|0.26|2.45|-|1|000|6
160329609|9.65|8.7|3.4|1.18|24.31|ARG|45.0|2913|0.35|0.16|6.62|-|0|000|3
148646689|12.14|140.4|2.444|1.7|10.63|UCL|16.0|3441|1.27|0.55|1.58|13.37|0|001|3
280945693|12.27|98.2|2.966|1.16|15.27|LCC|15.0|3074|1.09|0.31|1.94|-|0|100|5
165184400|12.37|43.2|3.019|1.24|15.91|THA|45.0|3094|0.42|0.25|4.81|-|0|000|4
245834739|12.55|115.4|2.851|1.49|10.47|TAU|2.0|3131|1.01|0.36|1.71|9.86|0|001|6
125843782|13.01|127.7|2.86|1.21|44.17|TAU|2.0|3128|0.91|0.35|4.9|-|0|000|4
244161191|13.17|44.7|3.535|1.28|7.17|COL|42.0|2867|0.37|0.16|2.76|8.39|0|001|3
231058925|13.17|51.2|3.253|1.35|8.87|THA|45.0|2966|0.39|0.2|3.28|-|0|000|5
301676454|13.4|70.7|3.071|1.24|9.18|ARG|45.0|3057|0.45|0.27|3.19|-|0|000|1
58084670|13.58|140.2|2.825|1.06|11.16|FIELD||3142|0.77|||-|0|000|6
67745212|13.63|27.8|3.803|1.11|5.12|COL|42.0|2804|0.21|0.09|3.2|-|0|000|2
5714469|13.73|78.3|3.647|1.12|10.35|UCL|16.0|2825|0.54|0.18|2.53|-|0|000|3
259586708|13.82|95.6|2.93|1.17|22.52|COL|42.0|3128|0.46|0.29|5.81|-|0|000|7
435903839|11.95|80.7|2.486|17.7|10.82|ABDMG(?)|149.0|3412|0.74|0.51|2.66|-|-1|010|6
57830249|11.96|48.8|3.202|1.34|43.82|TWA|10.0|2956|0.69|0.25|5.69|-|-1|000|3
193136669|13.06|61.1|3.488|1.22|37.64|TWA|10.0|2853|0.58|0.2|5.77|-|-1|000|4

